BubbleMap: Privilege Mapping for Behavior-based Implicit Authentication Systems

Leveraging users' behavioral data sampled by various sensors during the identification process, implicit authentication (IA) relieves users from explicit actions such as remembering and entering passwords. Various IA schemes have been proposed based on different behavioral and contextual features such as gait, touch, and GPS. However, existing IA schemes suffer from false positives, i.e., falsely accepting an adversary, and false negatives, i.e., falsely rejecting the legitimate user due to users' behavior change and noise. To deal with this problem, we propose BubbleMap (BMap), a framework that can be seamlessly incorporated into any existing IA system to balance between security (reducing false positives) and usability (reducing false negatives) as well as reducing the equal error rate (EER). To evaluate the proposed framework, we implemented BMap on five state-of-the-art IA systems. We also conducted an experiment in a real-world environment from 2016 to 2020. Most of the experimental results show that BMap can greatly enhance the IA schemes' performances in terms of the EER, security, and usability, with a small amount of penalty on energy consumption.

==> MultiLevelControl_2.3.txt <==

BubbleMap: Privilege Mapping of Behavior-based Implicit Authentication System
Leveraging Mobile Devices Abstract
Implicit authentication (IA) is gaining popularity over recent
years due to its use of user behavior as the main input, re-
lieving users from explicit actions such as remembering and
entering passwords. Focused on different behavioral met-
rics such as gait, touch, and GPS, various IA schemes have
been proposed in recent years. However, due to the large
divergence of IA schemes, a pervasive improvement across
most schemes becomes very difficult. Dynamically adjusting
users’ access privilege based on their behavior change, we
propose BubbleMap (BMap) framework laying above vari-
ous IA schemes to enhance their performance in the aspect
of security and usability. Specifically, comparing to origi-
nal schemes of implicit authentication, the improvement of
BMap are: 1) it improves the system’s accuracy by increas-
ing the chance of blocking illegitimate user, while reducing
the chance of falsely rejecting legitimate user; 2) it can be
seamlessly implemented on almost every implicit authen-
tication scheme and significantly boosts their performance.
To evaluate the proposed framework, we conducted a large-
scale simulation using the data from 130 participants. In ad-
dition, we implemented BMap-based systems on four state-
of-the-art IA schemes. Spent two years and eight months, we
evaluated BMap under various conditions, and tracked the
usage of 13 participants. In both large-scale simulation and
long-term test, the results show BMap can significant boost
the performance of various IA schemes using small amount
of time and energy.
1 Introduction
Rich behavioral data gathered by various sensors embed-
ded in smart devices facilitates the implicit authentication of
users based on their behaviors [1–3]. In general, implicit
authentication systems authenticate a user by matching her
real-time behavior to her historical behavior. Real-time be-
havior is obtained from one or more sensors whose data can
uniquely characterize the user and distinguish her from other
users, at the time of authentication. Similarly, historical be-
havior is obtained from the same sensors in the past and up-
dated after new data is collected. IA schemes typically run at
the background and stream data at an appropriate frequency
to ensure that data is sufficiently collected and the battery
consumption is reasonable.
As with any other practical security system, to achieve
high security and usability is the implicit authentication sys-
tems’ first priority. However, it is highly challenging to
achieve both goals due to the high complexity of users’ be-
havior. On the one hand, we need the system to cope with
users’ behavior deviation and noise [1], e.g., a change of
routine, and not falsely reject the user (usability). On the
other hand, the system needs to differentiate between a legit-
imate user’s changed behavior and other users’ behaviors to
prevent falsely accepting adversaries (security). In practice,
compared to the explicit authentication, e.g., PIN and pass-
codes, implicit authentication still does not provide sufficient
authentication accuracy; and hence, it is usually considered
as a secondary authentication mechanism. To reach to a de-
sirable authentication accuracy, implicit authentication still
need to be improved, particularly in usability and security
aspect.
Utilizing various behavioral metrics, e.g., gait, touch, lo-
cation, and light strength, existing schemes of implicit au-
thentication have large divergence in structural and func-
tional aspects [3, 4, 4–11]. It is difficult to find a pervasive
solution to improve both security and usability for most of
schemes. Besides security and usability, since implicit au-
thentication relies on energy limited smart devices, the com-
putation and energy consumption must also be considered,
which increase the complexity of the system and the diffi-
culty of designing it. Laying above various implicit authenti-
cation schemes, we introduced BMap framework to improve
both security and usability for most of schemes with small
amount of computation and energy consumption. To im-
prove the security and usability, we introduced Bubble Ex-
pansion technique to reduce the password guessing by at-
tackers, while reducing the chance of falsely blocking legiti-
1

mate users.
Due to the high complexity of users’ behavior, the be-
havioral metrics used to best authenticate users are differ-
ent and constantly changing. For example, touch-based au-
thentication might not be usable when users drive the vehi-
cle. An improvement of implicit authentication in one be-
havioral metric is very limited, the current research tends to
use all available features and dynamically choose suitable
ones during the usage [1, 3]. Considering all available fea-
tures, BMap can also seamless cooperate with these works to
enhance their performance. To this end, BMap utilizes multi-
level privilege control to dynamically determine users’ priv-
ilege according to their behavior. Privilege control has been
shown to be able to improve the identification accuracy of
biometric-based authentication system [12]. However, due
to the high complexity of users’ behavior and noisy environ-
ment, so far there still no research work successfully mod-
eled and implemented a complete privilege control system
in implicit authentication.
To implement privilege control in implicit authentication
system, we adopt traditional approach by dividing the single
privilege level in current systems into multiple fine-grained
privilege levels. The privilege levels are used to separate
apps based on their level of security so that users can still
access the less sensitive apps on their smart devices even
if their behaviors change. Applying only multi-level privi-
lege in current system is not enough. More importantly, we
need to model the mapping and noise filtering mechanism.
Specifically, the system needs a model to achieve privilege
mapping, privilege dynamic adjusting, and noise filtering. In
this paper, the privilege mapping is achieved using Initial
Mapping and Privilege Movement; privilege level dynamic
adjusting and noise filtering is achieved using Bubble Ex-
pansion. Main contributions of this paper are summarized as
follows:
• We introduced BMap, which can seamlessly applied
to various implicit authentication schemes to significantly
boost their performance in the aspect of security and usabil-
ity. The proposed techniques in BMap, e.g., Initial Map-
ping, Privilege Movement, and Bubble Expansion achieves
fine-grained privilege control in implicit authentication and
real-time-loop-carried noise filtering.
• To evaluate the performance of BMap, we implemented
BMap and conducted a real test spanned two years and eight
months. In addition, we also tested BMap under a large scale
simulation. In both tests, BMap significantly boosts the au-
thentication accuracy of the original scheme.
• Furthermore, we evaluated BMap on various state-of-
the-art schemes that best represent the research direction of
existing works in implicit authentication. The evaluation
results shows BMap’s performance boosting is pervasive,
while its energy consumption is small.
2 Related Work
The majority of the existing implicit authentication schemes
[3–7,9,10] focus on finding suitable behavioral features such
as touch, typing, and other motions that uniquely identify
users. The amount of data gathered by various sensors di-
rectly affects the accuracy of implicit authentication sys-
tems [1–3]. By increasing the time spent in collecting users’
behavior data, the accuracy of implicit authentication can
be improved [2, 3] with the cost of usability. In this paper,
we proposed a multi-level privilege control (BMap) frame-
work to improve the accuracy and usability of the original
schemes at the same time. Dynamically adjusting privilege
structure and absorbing the impact of various noises, BMap
adds another layer of protection to implicit authentication
system, and is generally suitable for various schemes such
as [2,3,5,7,13,14].
To complement primary authentication mechanisms such
as PIN and passlocks, various implicit authentication
schemes have been proposed as secondary authentication
mechanisms [3, 5–7, 13, 15–18]. Among them, leveraging
different features, Shi scheme [7], Gait scheme [13], and
SilentSense scheme [5] are three different schemes that rep-
resent three research directions of state-of-the-art implicit
authentication [19]. In addition, current implicit authenti-
cation research tends to consider all the available features
to achieve a better authentication accuracy [1, 3, 20]. To
evaluate the performance of BMap, we implemented these
schemes in our system. In addition, we also show BMap
can seamless cooperated with another work such as [3] to
improve the the system’s performance.
BMap utilizes privilege control to dynamically adjust
users’ privilege. Privilege control mechanism has been
widely used in different areas to enhance systems’ security
[12,21–23]. In the work Goldilocks [12], Eiji Hayashi et al.
discovered the multi-level authentication can improve the ac-
curacy and usability of biometric-based authentication sys-
tems. Due to the high complexity of human behaviors, they
did not move forward to model and implement the privilege
control system. Implicit authentication mainly utilizes bio-
metric behavior such as touch, motion, shake, and armwing,
to identify users [11, 24–31]. Since users’ behaviors have
large divergence and contain various noise [1,5,32], directly
applying privilege control mechanism to implicit authenti-
cation system is not feasible. To this end, by analyzing the
functionality of implicit authentication, we mathematically
modeled the privilege changing process in implicit authen-
tication and bridged the privilege control mechanism to im-
plicit authentication system. In order to adapt sophisticate
human behaviors, we also upgraded the traditional fixed-
level privilege control mechanism to support any number of
privilege levels.
To deal with the behavior and sensor noises, most of
the existing implicit authentication schemes use simple ap-
2

proaches such as resampling [3], averaging the results [5], or
no approach at all [29–31]. Such noises will degrade sys-
tem performance in term of authentication accuracy. The
problem will be exacerbated as the size of the behavior data
grows. We applied Kalman filter [33] to correct behavior de-
viation and filter out sensor noise during the authentication.
We showed that Kalman filter is naturally suitable for im-
plicit authentication and can be implemented in practice to
further improve authentication accuracy while reducing the
system’s latency.
3 Preliminary
In this section, we cover background information on machine
learning classifiers, kernel density estimator, and Kalman fil-
ter. The output of SVM needs to be converted to probabilistic
values for BMap to handle, which will be discussed in Sec-
tion 4.2. Kernel density estimator will be used in Section 4.4
to estimate the occurrence frequency of a particular behav-
ior score. Kalman filter filters out behavior data and sensor
reading noises and will be elaborated in Section 4.4.
3.1 Machine Learning Classifiers
SVM is the most widely adopted technique in implicit au-
thentication systems [3, 5, 27–30, 32, 34, 35]. Given a train-
ing dataset sampled from a group of people, SVM outputs
a hyperplane located in a high dimensional space to clus-
ter the data into two classes, the legitimate class and the il-
legitimate class. During authentication, new data sampled
from the current user is verified according to its position in
the hyperplane. The user is deemed legitimate if the new
data falls in the legitimate class. In the proposed BMap, we
need to calculate the distance between the hyperplane and
the testing result in a high dimensional space which renders
it difficult with SVM’s traditional output. Instead, we utilize
the probability output calculated by fitting a sigmoid func-
tion,
1
1+exp(A f
i
+B)
, to the margins of the SVM [36], where A
and B are the parameters required to estimate and f
i
denotes
the margins of the SVM output. The probability output of
SVM is called behavior score in this paper. Behavior scores
represent users’ behaviors in numeric form and are used by
the system to deduce users’ legitimacy. Another classifier
such as Gaussian mixture model (GMM) and statistical topic
model can be directly used in BMap without additional trans-
formation.
3.2 Kernel Density Estimator
Kernel density estimator [37–39] serves as a tool to ana-
lyze the usage pattern of the implicit authentication system,
e.g., legitimate and illegitimate usages in a given time in-
terval, by estimating how often a given behavior score oc-
curs. This is necessary in distinguishing between the le-
gitimate user’s deviated behaviors and other (illegitimate)
users’ behaviors. Kernel density estimator divides the in-
terval into small bins with length h, in each of which it cal-
culates the number of behavior scores that fall into the bin.
A distribution of the behavior scores is obtained by placing
a Gaussian over each score and then adding up the contri-
butions over the whole dataset. The kernel density model
is p(x) =
1
N
∑
1
n=1
1
(2πh
2
)
D/2
exp−
||x−x
n
||
2
2h
2
, where D denotes
D − dimensionalspace, N is the total number of behavior
scores, x
n
is the behavior score and x denotes the center of
each bin.
3.3 Kalman Filter
Kalman filter [40] is employed in BMap to filter out sensor
noise and help correct behavior deviation. The two types
of noises it assumes, process noise and observation noise,
can be used to model behavior deviation (or behavior noise)
and sensor noise, respectively, making it an excellent tool for
noise filtering in implicit authentication systems. In addition,
Kalman filter is loop carried which means it automatically
filters out noises at the time of authentication, instead of the
need for more data to perform the filtering as in the existing
literature [5,29,34,41–44]. This property greatly reduces the
system’s latency.
3.4 Accuracy
This paper uses the following metrics to evaluate the perfor-
mance of the authentication. The true accept (TA) denotes
a legitimate user’s data sample has been correctly identified.
The false reject (FR) denotes a legitimate user’s data sample
has been incorrectly identified to be illegitimate users’ data
sample, which is highly related to the system’s usability. The
true reject (TR) denotes a illegitimate user’s data sample has
been correctly identified. The false accept (FA) denotes a il-
legitimate user’s data sample has been incorrectly identified
to be legitimate user’s data sample, which is highly related
to the system’s security. The accuracy of the identification is
calculated by ACC =
TR+TA
TR+TA+FR+FA
.
4 The Proposed BMap Framework
We first provide a high-level overview of our BMap frame-
work before diving into technical details.
4.1 System Overview
Existing implicit authentication schemes such as [3, 5] au-
thenticate users by deriving a behavior score using data sam-
ples gathered in a period of time, called time window (or
authentication cycle) which is a design-specific parameter.
This score, ε, is then compared with a threshold, e.g., 0.5.
3

If the threshold is passed, illegitimate usage is indicated and
the system will lock the device. When legitimate and illegit-
imate users have vastly different behaviors, existing implicit
authentication schemes can achieve high authentication ac-
curacy. However, based on our preliminary simulation using
the dataset [45, 46], more than 70% of users’ behavior data
samples overlap and cannot be separated by simply setting
a threshold
1
. As an example, we randomly selected two
participants from the dataset, one as the legitimate user and
the other as the illegitimate user, and converted the system’s
output to probabilistic behavior scores. The time window is
set to 15 seconds. As shown in Fig. 1 (a) and (b), the legit-
imate and illegitimate users both have a large proportion of
behavior scores located around the threshold 0.5 which are
inseparable. The behavior overlapping problem can be ex-
acerbated by mimicry attacks where the adversary imitates
the legitimate user’s behaviors [47]. The BMap attempts to
improve authentication accuracy even in the presence of this
problem, by using the proposed Initial Mapping , Privilege
Movement and Bubble Expansion techniques which will be
discussed in this section.
0 0.25 0.5 0.75 1
Legitimate
=0.5379
(a)
0 0.25 0.5 0.75 1
Illegitimate
 =0.2884
(b)
Figure 1: Behavior scores of (a) the legitimate user, (b) the
illegitimate users.
The first step of BMap is to obtain multiple privilege levels
using Initial Mapping . It divides the single privilege level
in the existing implicit authentication schemes into multiple
privilege levels, where each level contains a subset of user
installed apps. Users rank their apps based on the apps’ se-
curity requirements and map these apps to the privilege lev-
els. For instance, in a system with n (n ≥ 3) privilege levels
R
1
through R
n
, apps can be mapped to the levels as shown
in Fig. 2. Apps with the highest security requirements such
as banking, e-commerce, health and fitness, credit score, and
password manager are mapped to the highest privilege level
R
1
. Apps with lower security requirements such as social
media, contacts, games, and utility apps are mapped to lower
levels such as R
2
, R
3
, R
n−1
. R
n
is the lowest privilege level
which corresponds to locking the device and thus contains no
1
The setting and features of the dataset are same as section 5.
app. Note that the number of privilege levels and the secu-
rity requirements for the apps are system and user dependent,
which is not the focus of this paper. Interested readers could
refer [12, 21–23] for more details. After obtaining the priv-
ilege levels, the system needs to map the user to a specific
level R
c
based on the user’s current behavior at the time of
authentication. The level R
c
is called the user’s current level
as shown in Fig. 2. This is performed in the second step of
BMap, Privilege Movement. A user has access to all the apps
contained in R
c
and the levels below R
c
, but not the apps in
the levels above R
c
. Moreover, overlapping behaviors are ef-
fectively separated in this step. Finally, Bubble Expansion
is introduced to dynamically adjust the bubble boundaries as
more behavior data become available and filter out behavior
and sensor noises. There are total three bubbles in BMap,
legitimate bubble, slack bubble, and illegitimate bubble cor-
responding to R
1
, R
2
to R
n−1
, and R
n
respectively. Similar
to the real bubble, BMap’s bubble can expand, and push an-
other bubble to shrink, but it rarely explodes. The bubbles’
behavior is described in Section 4.4.
R
1
R
2
...
R
n
Privilege 
Levels
Applications
R n
Bubble 
Expansion
R
c
Initial 
Mapping Privilege 
Movement
R 1 ...
Figure 2: The system architecture.
An ideal IA scheme should always map the legitimate user
to R
1
, and illegitimate users to R
n
. However, as mentioned
before, when the legitimate user’s behavior deviates, it be-
comes harder to differentiate it from illegitimate users’ be-
haviors. To buffer the impact of behavior deviation, BMap
added several intermediate levels. In addition, BMap utilize
Privilege Movement and Bubble Expansion to swiftly map
legitimate users from intermediate levels to top level and ille-
gitimate users from intermediate level to bottom level within
few seconds. As shown in our real experiment, the time users
stayed in intermediate levels is only 0.4% of total usage.
Specifically, in Bubble Expansion step, we improved implicit
authentication to defend password guessing and mimicry at-
tack while enhancing system’s usability. We assume attack-
ers can guess password but it requires their few tries. Like-
4

wise, to fully mimic legitimate user’s behavior also requires
a period of time [47]. Compared to original implicit authen-
tication schemes, Bubble Expansion reduced the chance that
attackers access legitimate users’ data by quickly mapping
their privilege to the bottom level and blocked them before
they successfully guessed the password. In addition, Bubble
Expansion also reduces the chance that falsely blocks legiti-
mate users once the system confirmed their identity.
With a twist, we uses two-factor authentication to enhance
the proposed framework, i.e., instead of having to pass the all
the factors at the same time, legitimate users will be mapped
back to R
1
if they passed the second factor authentication
(PIN, password, etc.) within limited attempts, and reduce
the chance of being locked again. Illegitimate users, how-
ever, will have larger chance been blocked once they failed to
pass the second factor authentication within limited tries, and
hence the system’s security is increased. Although attackers
may successfully obtain the password in the end, due to Bub-
ble Expansion, every wrong password inputting expands ille-
gitimate bubble. Indirectly, the the password is gradually los-
ing its trustability during the guessing process. Finally, even
a correct password will not upgrade privilege. Since mimicry
attack also requires launch time [47], the corresponding de-
fense mechanism in BMap is similar. Besides two-factor au-
thentication, BMap added the third factor (a hidden factor)
to the system using users’ sensitive data, e.g., social security
number, for backup purpose. Users rarely use it, but once it
is input, the system will be re-initialized and models will be
re-trained based on the current users’ behavior [32].
In this paper, we consider all the available features in the
dataset, e.g., GPS, accelerometer, touch, SMS, app installa-
tion, battery usage, call logs, app usage, blue-tooth devices
log, and Wi-Fi access points. Since the features used in dif-
ferent schemes are various, in order to accurately evaluate
BMap, we applied BMap to four state-of-the-art schemes,
Shi scheme [7], Multi-sensor scheme [3], Gait scheme [14],
and SilentSense scheme [5]. To this end, the feature selection
and parameter tuning process in different schemes strictly
follow the description of original papers.
4.2 Initial Mapping
We mainly discuss applying BMap to SVM-based IA
schemes [3, 5, 14]. For the other IA schemes [1, 5, 7, 48],
since their output is already a probabilistic behavior score,
BMap can be directly applied.
DEFINITION 1. Let behavior score ε ∈ [0, 1] denote
the probabilistic output of SVM approximated by a two-
parameter sigmoid function
1
1+exp(A f
i
+B)
. In a specific
training set
2
, we further divide the interval [0, 1] into n
sub-intervals, called bubbles, denoted by D
n
⊂ [0, 1]. The
legitimate bubble is the largest sub-interval that contains
only true accept (TA) behavior scores. The illegitimate bub-
ble is the largest sub-interval that contains only true reject
(TR) behavior scores. The slack bubble is the sub-interval in
between the legitimate bubble and illegitimate bubble.
The Initial Mapping mechanism is illustrated in Fig. 3.
The system first initializes the value of parameters α and β
by fitting the sigmoid function to the SVM output trained
by data sampled from legitimate and illegitimate users. The
legitimate, slack, and illegitimate bubbles are blown based
on these two parameters. Assuming the system has n privi-
lege levels, in each authentication cycle as new data is col-
lected, SVM takes the data as input and outputs a new behav-
ior score indicating the system’s authentication decision. If
the new score falls in the legitimate bubble, the system will
move the user’s current privilege level R
c
to R
1
(if R
c
?= R
1
)
which grants the user full access. If the new score falls in the
illegitimate bubble, the system will lock the device. If the
new score falls in the slack bubble, the system will map R
c
to one of the observation levels R
2
, R
3
, ..., R
n−1
, where the
user has only limited access.
R
1
R
2
... R
n
Score: α β 
0 1
Legitimate 
bubble
Illegitimate 
bubble
Slack bubble
...
Map:
Observation 
levels
Top level Bottom level
Levels:
Figure 3: Initial mapping.
As shown in Fig. 1 (a) and (b), the legitimate and illegit-
imate bubbles are [0, α] and [β, 1], respectively. The slack
bubble is located in [α, β], which contains ambiguous be-
havior scores that could come from either the legitimate user
or illegitimate users and need separation. In a given dataset,
we can easily find α and β by searching for the largest and
smallest behavior score ε derived from the legitimate user’s
and illegitimate users’ training data, respectively. In Initial
Mapping, we first assume that α and β are fixed and focus
on the mapping of the current privilege level R
c
to one of the
observation levels in the slack bubble. We then release this
assumption in Section 4.4 when we complete our discussion
2
A training set is a dataset that contains various users’ historical behav-
ioral data.
5

with the possible movement of the bubble boundaries. Com-
pared to the existing implicit authentication schemes, Initial
Mapping in BMap focuses on both security and usability.
Since the system only grants full access to the user who is
most likely to be legitimate, security is enhanced. When the
likelihood declines, instead of completely locking the user
out, the system maps the user to an observation level that
grants lower access rights. It enhances usability if the user
is legitimate while limiting the security breach if the user
is illegitimate. Nevertheless, Initial Mapping only handles
failed authentications in a more gradual way by adding the
slack bubble and observation levels. It does not fundamen-
tally ameliorate the false reject (FR) and false accept (FA)
performance which will be the focus of Privilege Movement
and Bubble Expansion.
4.3 Privilege Movement
R
1
Observation 
Levels
R
n
Current Privilege level
-μ
l
 +μ
a
 
α β 
0 1
Legitimate 
bubble
Illegitimate 
bubble
R
C
Slack bubble
Top level
Bottom level
Figure 4: Privilege movement.
In Initial Mapping, the current privilege R
c
is mapped to
one of the defined privilege levels [R
1
,R
2
,...,R
n
] when a new
behavior score becomes available at the time of authentica-
tion and remains in that level until more data comes in. Such
a mapping mechanism does not fundamentally improve the
FR and FA performance since the system still needs a way
to confirm the user’s legitimacy once her behavior score is
mapped to the uncertain observation level. Recall that the
system’s goal is to eventually grant the user full access if she
is legitimate and lock the user out if otherwise. The slack
bubble is just a buffer for a more smooth transition. We in-
troduce Privilege Movement in the mapping of R
c
, where R
c
is moved up (towards R
1
) or down (towards R
n
) gradually out
of the slack bubble. We assume that the implicit authentica-
tion scheme gives high authentication accuracy, i.e., the le-
gitimate and illegitimate users’ behavior scores fall into their
corresponding bubbles rather than the slack bubble, when the
scheme is newly trained.
We summarize Privilege Movement mechanism in Fig. 4.
The system keeps track of the user’s behaviors and once it
observes a behavior score that falls into the slack bubble, it
searches through the previous scores to find a more definitive
answer. If there were scores in the legitimate bubble, the sys-
tem leans towards regarding the user as legitimate and moves
R
c
upward with distance −µ
l
at the end of the current authen-
tication cycle. This process is repeated until R
c
reaches R
1
.
However, if the system observes a behavior score that falls
into the illegitimate bubble instead, R
c
is moved downward
with distance +µ
a
at the end of the current authentication cy-
cle. This process is repeated until R
c
reaches R
n
. Similarly,
if there were scores in the illegitimate bubble, the system
leans towards regarding the user as illegitimate and moves
R
c
downward with distance +µ
a
at the end of the current au-
thentication cycle. This process is repeated until R
c
reaches
R
n
. However, if the system observes a behavior score that
falls into the legitimate bubble instead, R
c
is moved upward
with distance −µ
l
at the end of the current authentication
cycle. This process is repeated until R
c
reaches R
1
. If R
c
falls in between privilege levels, the user is assumed access
privilege of the lower level. The movement distances −µ
l
and +µ
a
are design parameters that can be constants or vari-
ables. For the discussion in this subsection, we let µ
l
= l/2
and µ
a
= l where l is the fixed distance between privilege
levels. The system is thus less tolerable and more restrictive
when there is evidence that the current user is illegitimate.
It is also more conservative in giving the user higher access
privilege when the user’s legitimacy was confirmed in the
past but is currently in doubt. Such design is to enhance se-
curity while not sacrificing usability. Moreover, the FR and
FA performance is improved since the system always tries to
move R
c
out of the slack bubble based on evidence. Privi-
lege Movement mechanism has O(1) time complexity, which
renders the system’s latecy the same as the implicit authen-
tication schemes without BMap. In the next subsection, we
discuss making µ
l
and µ
a
variables to improve authentica-
tion accuracy.
As an example, the behavior score distribution for the le-
gitimate user and illegitimate user is shown in Fig. 5 (a)
and (b), respectively, using the aforementioned simulation
with two participants (Fig. 1 in Section 4.1). The scores
are grouped into five one-hour time slots, where each time
slot contains multiple time windows. In each time slot, there
are behavior scores belonging to the legitimate/illegitimate
bubble that co-occur with scores belonging to the slack bub-
ble. The scores that belong to the legitimate/illegitimate bub-
ble are used as evidence and guidance to move the scores
in the slack bubble. When behavior deviation happens, Ini-
tial Mapping may map the legitimate user to the observation
level and still cause false rejects which are corrected with
Privilege Movement. The same is true for false accepts. In
addition, we randomly selected a time slot from Fig. 5 (a)
6

0 0.25 0.5 0.75 1
1
2
3
4
5
Time slot (hour)
Legitimate
(a)
0 0.25 0.5 0.75 1
1
2
3
4
5
Time slot (hour)
Illegitimate
(b)
0 0.25 0.5 0.75 1
1
2
3
4
5
6
7
8
9
10
Sequence of time window
Legitimate
Illegitimate
(c)
Figure 5: Behavior scores of (a) legitimate user in a 5-hour period, (b) illegitimate users in a 5-hour period, and (c) both users
in 10 time windows.
and (b), and magnified it in Fig. 5 (c) where the threshold
Ω is predefined to best separate the two users. For the ease
of presentation, we assume that there is only one observation
level and three privilege levels in total. In the first time win-
dow, the legitimate user’s behavior score falls in the legiti-
mate bubble (shown in the figure) but her R
c
has not reached
R
1
(not shown in the figure). The system therefore moves
R
c
upward for l/2. In the second through fourth time win-
dow, the score falls in the legitimate bubble again but R
c
has
reached R
1
. So R
c
remains in R
1
. In the fifth through tenth
time window, R
c
falls in the slack bubble. Since the system
observed four behavior scores in the legitimate bubble, R
c
remains in R
1
. If the system observed scores in the illegit-
imate bubble instead, R
c
would have been moved towards
R
n
. The illegitimate user in Fig. 5 (c) follows a similar Priv-
ilege Movement process. Using the dataset [45], we were
able to observe the co-occurrence of legitimate/illegitimate-
bubble behavior scores and slack-bubble behavior scores for
the same user in a reasonably short period of time (2-3 min-
utes), in all the two-participant simulations we conducted.
The effectiveness of Privilege Movement is highly depen-
dent on the size of the legitimate and illegitimate bubbles. If
α and β are fixed, they may become less indicative as more
behavior data from either the legitimate user or illegitimate
users become available. This problem will be coped with in
the Bubble Expansion mechanism where the size of the bub-
bles is dynamically adjusted to reflect the behavior change
and improve the authentication accuracy.
4.4 Bubble Expansion
We introduce Bubble Expansion in which the bubble bound-
aries α and β are updated. In practice, due to behavior de-
viation and sensor noise, the initial setting of α and β may
become inaccurate. If behavior scores from the legitimate
user keep falling in the slack bubble, it may indicate that the
legitimate bubble is too small and needs to be expanded to
reduce false rejects. Similarly, the illegitimate bubble may
need to be expanded to reduce false accepts. Authentication
accuracy is improved as a result. As shown in Fig. 6, the
original legitimate and illegitimate bubbles are [0, α] and [β,
1], respectively. The new bubbles become [0, α
?
] and [β
?
, 1]
after expansion. In addition, the system’s latency is reduced
since less Privilege Movement is needed and the system can
make decisions more quickly.
In a given dataset, it is straightforward to find out whether
the behavior scores that keep falling in the slack bubble be-
long to the legitimate user. In reality however, it is difficult
for the system to know in which case the second-factor au-
thentication (password input for our discussion) is needed to
provide feedback, as previously mentioned. We assume that
the legitimate user will input the correct password and illegit-
imate users will input wrong passwords at the beginning of
the usage. Although illegitimate users can guess passwords,
after several unsuccessful tries the chance that illegitimate
users are locked is increased exponentially due to illegitimate
bubble expansion. Similarly, attacker can also mimic legiti-
mate users’ behavior, but it also requires time [47]. Due to il-
legitimate bubble expansion, compared to original schemes,
attackers will have a larger chance been blocked before they
fully mimic legitimate users’ behavior. For this reason, the
true reject rate and system’s security are increased. Corre-
spondingly, due to legitimate bubble expansion, legitimate
users who input correct passwords at the beginning of the
usages will have larger chance been mapped to top privilege
level. For this reason, the true accept rate and system’s us-
ability are increased.
We model Bubble Expansion by applying physical laws
that describe the motion of bodies under the influence of a
system of forces. Specifically, the expansion S in time t is
defined as:
S =
1
2
(a− ˆ a)t
2
+v
0
t, (1)
where a denotes the acceleration of the expansion, t denotes
the number of time windows or authentication cycles, v
0
de-
notes the initial velocity of the expansion, and ˆ a is the re-
sistance that slows down or stops the expansion. Every time
7

the user inputs the correct password and the behavior score is
outside of the legitimate bubble, the system will expand the
legitimate bubble to contain the behavior score where the ex-
pansion is proportional to the distance between the behavior
score and legitimate bubble (ε −α).
α β 0 1
Legitimate 
bubble
Illegitimate 
bubble
Slack bubble
β' α'
...
R
1
R
2
R
n
Correct password
Wrong password
Levels:
Score:
Figure 6: Bubble expansion.
The acceleration of the expansion a is defined as:
a =
R
d
∗ε
W
1
+W
2
+δ, (2)
where W
1
=
∑
i
n
(i)
l
+n
(i)
a
∑
i
N
(i)
is a balancing parameter that controls
the expansion, W
2
is a constant representing the initial accel-
eration, ∑
i
n
(i)
l
is the number of times the user inputs the cor-
rect password when her score is in the slack bubble, ∑
i
n
(i)
a
is
the number of times the user inputs a wrong password when
her score is in the slack bubble, ∑
i
N
(i)
is the total number
of authentication cycles, R
d
is the distance between R
c
and
R
1
, ε = ε −α is the distance between the behavior score and
legitimate bubble, and δ is the mixture of behavior noise and
sensor noise.
The expansion of the legitimate bubble may result in the
inclusion of illegitimate users’ behavior scores that origi-
nally fall in the slack bubble. To reduce such false accepts,
we introduce the resistance ˆ a that constrains the expansion:
ˆ a = a(
?
α
0
p(ε
a
)dε
a
+θ), (3)
where θ is a constant that prevents α from surpassing β,
?
α
0
p(ε
a
)dε
a
denotes the probability that the legitimate bub-
ble contains behavior scores derived from illegitimate users
in the training set, and ε
a
denotes the behavior score derived
from illegitimate users’ data in the training set.
?
α
0
p(ε
a
)dε
a
be estimated using kernel density estimator.
Substituting (3) into (1) and assuming t = 1, we have
S =
1
2
a(1−
?
α
0
p(ε
a
)dε
a
−θ)+v
0
, (4)
where V = 1−
?
α
0
p(ε
a
)dε
a
−θ controls when the expansion
stops.
Substituting 2 into 4, we have
S =
1
2
(
R
d
∗ε
W
1
+W
2
)V +v
0
+∆, (5)
where ∆ =
V∗δ
2
is estimated and eliminated using Kalman
filter.
In each authentication cycle, if the user inputs the cor-
rect password, the predicted state estimate x
k|k−1
which con-
trols the expansion of the legitimate bubble is defined as:
x
k|k−1
= F
k
x
k−1|k−1
+ B
k
u
k
, where F
k
=
?
1 t
0 1
?
, B
k
=
?
t
2
2
t
?
and u
k
= (
R
d
∗ε
a
W
1
+W
2
)V. The predicted estimate covariance
P
k|k−1
is defined as: P
k|k−1
= F
k
P
k−1|k−1
F
T
k
+ Q
k
, where the
process noise covariance is Q
k
=


t
4
4
t
3
2
t
3
2
t
2

∗σ
2
a
with σ
a
be-
ing the magnitude of the process noise (behavior noise). The
innovation covariance is S
k
= H
k
P
k|k−1
H
T
k
+R
k
, where H
k
=
?
1
0
?
andR
k
is the covariance of the observation noise (sen-
sor noise). Kalman gain is calculate as: K
k
= P
k|k−1
H
T
k
S
−1
k
.
Since Kalman filter is loop carried, we update the state es-
timate and associate covariance at the end of each authenti-
cation cycle as: x
k|k
= x
k|k−1
+K
k
(z
k
−H
k
x
k|k−1
), and P
k|k
=
(I − K
k
H
k
)P
k|k−1
. We calculate the expansion as P
k|k
H
k
and
need to rescale it before applying it to real systems.
If the user inputs a wrong password, we let u
k
=
ε
l
R
d
∗W
1
+
W
2
and a similar process happens for the expansion of the
illegitimate bubble. Furthermore, to defend password guess-
ing, if users continuously input wrong password m times,
the legitimate bubble will explode until users re-blow it by
passing the hidden factor authentication, e.g., entering their
social security number. Instead, the illegitimate bubble will
keep expanding and finally push legitimate bubble shrink.
Note that the bubble boundaries α and β are never collide,
since the slack bubble could become very small, e.g., with
length of 0.01, but it never explodes.
In addition to causing false accepts, the expansion of the
legitimate bubble also affects Privilege Movement, or more
specifically, the distance of the movement −µ
l
and +µ
a
.
Now that the bubble boundaries α and β are dynamically
adjustable, the distance of the movement needs to be ad-
justed accordingly. We let −µ
l
= −µ
l
?
α
0
p(ε
l
)dε
l
?
α
0
p(ε
a
)dε
a
and +µ
a
=
+µ
a
?
1
β
p(ε
a
)dε
a
?
1
β
p(ε
l
)dε
l
, where ε
l
and ε
a
denote the behavior scores
derived from the legitimate user’s and illegitimate users’ data
in the training set, respectively,
?
α
0
p(ε
l
)dε
l
and
?
α
0
p(ε
a
)dε
a
denote the probabilities that the legitimate bubble contains
behavior scores derived from the legitimate user’s and il-
legitimate users’ data in the training set, respectively, and
?
1
β
p(ε
l
)dε
l
and
?
1
β
p(ε
a
)dε
a
denote the probabilities that the
illegitimate bubble contains behavior scores derived from the
8

legitimate user’s and illegitimate users’ data in the training
set, respectively. If the ratio
?
α
0
p(ε
l
)dε
l
?
α
0
p(ε
a
)dε
a
is large, it indicates
that the legitimate user’s behavior scores still dominate the
legitimate bubble, and the distance of Privilege Movement is
appropriate. Otherwise, the distance needs to be adjusted.
5 Performance Evaluation
0 10 20 30 40 50 60 70 80 90 100
Subsets
50
60
70
80
90
100
Accuracy (%)
Multi-Sensor scheme
Multi-Sensor-BMap
Shi scheme
Shi-BMap
Figure 7: The average accuracy for Shi scheme, Multi-
Sensor scheme, Shi-BMap, and Multi-Sensor-BMap.
Established a large-scale synthetic environment using
MIT Friends and Family Dataset [45], we have conducted
several experiments on BMap that contains a top level, two
observation levels, and a bottom level. In addition, we have
implemented Shi scheme [2] and Multi-Sensor scheme [3]
for comparison purpose in the simulation. To evaluate the au-
thentication accuracy, we used the recommended settings of
original papers [2,3]. We applied k-fold cross-validation [49]
to choose the best value of the parameters in each scheme,
and to conduct training and testing. The simulation uses data
from all 130 participants in five months, where we randomly
select one participant as the legitimate user and mix her data
with the data sampled from all other participants. The simu-
lations are performed 130 times for each participant against
all the other participants and averaged results are derived for
each test. We keep the illegitimate users’ data portion in the
range of 50% to 80% to simulate a more hostile environment.
Features contained in the dataset include GPS, accelerome-
ter, SMS, app installation, battery usage, call logs, app us-
age, blue-tooth devices log, Wi-Fi access points. The detail
description of the features can be found in paper [46]. In ad-
dition, the feature selection strictly follows the description of
the original papers [2,3].
5.1 Authentication Accuracy The time window is set to 15 seconds which contains 1 KB
user data. To simulate real usage, we divided the whole
dataset into 100 distinct subsets sorted based on time, and
performed tests by gradually sending the subsets to the sys-
tem. Finally, among all users, we evaluated the average au-
thentication accuracies in each time window for Shi scheme
and Multi-Sensor scheme. We then applied BMap to these
two schemes and evaluated their corresponding authentica-
tion accuracy. The results are shown in Fig. 7. In the figure,
Shi scheme denotes an original scheme proposed by Shi et
al [2]; Multi-sensor scheme denotes an original scheme pro-
posed by Lee et al [3]. The corresponding schemes after
applied BMap are Shi-BMap and Multi-Sensor-BMap.
As show in Fig. 7, the authentication accuracies for both
Shi scheme and Multi-sensor scheme are significantly im-
proved after applied BMap. Specifically, the authentication
accuracies of Shi-BMap and Multi-Sensor-BMap increase at
the beginning and then maintain high accuracies at the rest
of the tests. In this dataset, the average accuracies for Shi
scheme, Multi-sensor scheme, Shi-BMap, and Multi-Sensor-
BMap are 64.12%, 81.26%, 97.44%, and 99%, correspond-
ingly. The accuracy boost of using BMap is significant for
both schemes.
0 10 20 30 40 50 60 70 80 90 100
Subsets
0
5
10
15
20
25
30
35
40
Accuracy improvement (%)
GPS
app
battery
bluetooth
Figure 8: Accuracy improvement for individual features.
To further analyze BMap, we repeated the test using
Multi-Sensor scheme for each feature and calculated their
accuracy improvement. Fig. 8 provides a more detailed view
of accuracy improvement in GPS, app installation, battery
usage, and blue-tooth devices log. Another feature has simi-
lar patterns. In Fig. 8, the accuracy improvement for BMap
is not stable during the first few authentications because of
Bubble Expansion. It becomes stable after the 70th subset
for all four features. Generally, the accuracy improvement
after applying BMap is between 4% to 35%.
5.2 Performance under Large-scale Usage We evaluate the performance of BMap under large-scale us-
age using data from all users in three time slots containing
200, 300, and 500 time windows. We calculate the accu-
racy (ACC), precision (PREC), true accept rate (TAR), true
9

reject rate (TRR), false accept rate (FAR) and false reject
rate (FRR) in Table 1 for both original Multi-Sensor scheme
and Multi-Sensor-BMap. As shown in Table 1, the perfor-
mance improvement with BMap is significant compared with
the original Multi-Sensor scheme. Another important obser-
vation is that the performance of the original Multi-Sensor
scheme does not monotonically increase with time. In the
other words, the authentication accuracy of the Multi-Sensor
scheme does not always improve as we gather more behavior
data. This is due to behavior deviation and sensor noise. By
applying BMap to the original Multi-Sensor scheme, the sys-
tem becomes more predictable in terms of improving the au-
thentication accuracy since it automatically corrects behavior
deviation and filters out noise in each authentication cycle.
Table 1: Performance evaluation under long-term usage.
Original Multi-sensor scheme (±1.0)
Time* ACC % PREC % TAR % TRR % FAR % FRR %
200 87.59 92.01 89.17 69.39 30.62 10.82
300 84.40 87.77 87.08 67.84 32.15 12.93
500 83.16 86.90 84.62 66.77 33.23 15.37
Multi-Sensor-BMap (±1.0)
200 97.25 97.40 98.81 93.53 6.48 1.20
300 98.64 98.87 98.93 98.18 1.82 1.08
500 98.96 99.08 99.14 98.72 1.28 0.85
*Time stands for time window. ACC =
TA+TR
TA+TR+FA+FR
, PREC =
TA
TA+FA
,
TAR =
TA
TA+FR
, TRR =
TR
TR+FA
, FAR =
FA
FA+TR
and FRR =
FR
FR+TA
.
Furthermore, as shown in Table 1, BMap’s accuracy im-
provement becomes smaller between the 300 and 500 time
windows, compared with between the 200 and 300 time win-
dows. As discussed previously, BMap reduces the impact of
overlapping behavior scores in the slack bubble using Ini-
tial Mapping , Privilege Movement and Bubble Expansion.
Since it is loop carried, the accuracy improvement is re-
flected gradually in each time window and the expansion be-
comes slower and more stable with time.
In addition, using Multi-Sensor-BMap, we also simulate
the password inputting for both legitimate user and illegiti-
mate user. Specifically, we assume 94% of legitimate users
input correct password in each try based on the survey re-
sult shown in [48]. We also assume it takes illegitimate users
at least three tries to successfully guess the correct password.
In practice, however, the average number of guessing needed
to pass the authentication is much higher than three for most
of systems [50, 51]. In the test, there is no illegitimate user
been mapped to the top privilege level; and 98% of legiti-
mate users are mapped to top level since the beginning of the
usage.
6 Implementation
In the previous section, we mainly focus on the short-term
evaluation under large-scale synthetic environment. In prac-
tice, a long-term evaluation is also important. In addition
to the evaluations of Shi-BMap and Multi-Sensor-BMap, we
also want to measure the performance of BMap under an-
other state-of-the-art implicit authentication schemes, e.g.,
Gait scheme [13] and SilentSense scheme [5]. Besides back-
end server, to measure the performance of these schemes re-
quire us to implement several front-end services for train-
ing and testing purposes. To this end, we implemented
BMap-based system using Android smartphones and multi-
ple servers. We developed user-side services to achieve data
sampling, data storing, data packaging, noise filtering, and
authentication. The sampling algorithm and noise filtering
are achieved using wind vane algorithm [20]. We imple-
mented a database server to store users’ data and further fil-
ter noise and invalids data samples. To achieve training and
BMap we implemented another server that is independent to
the database server.
6.1 User-side Services
Running on the Android system, user-side application was
written by Java using Google-SDK. The application contains
several background services, which are used to achieve dy-
namic sampling and device-server data transmission. The
sampling services periodically wakes up sampling algorithm,
which gathers all the available sensors’ data and stores them
in the cache database developed using SQLite. The sam-
pling speed and wake-up time is dynamically adjusted for
the energy-saving purpose. Device-server data transmitting
service contains behavior matching and data transmitting
units. The behavior matching unit is responsible for iden-
tifying users by comparing their behaviors using the model
returned from the training server. The data can be further
encrypted in the data transmitting units. In this paper, how-
ever, we mainly focus on BMap; the data privacy preserving
and associated techniques are beyond the scope of the paper.
Interested reader can refer [52, 53] for more details. Data
transmitting unit is used to upload sensors’ data stored in the
cache database to database server through a secured channel.
The user-side application was installed and tested on Mo-
torola G2 with Andoird version of 6.0. It has 1GB memory,
8GM local storage, a Quad-core 1.2 GHz GPU, and Adreno
305 CPU. Running in the background, the use-side services
are transparent to users.
6.2 Server-sdie Implementation The database server is implemented using Firebase which
is a NoSQL database and can easily handle multiple users’
data transmissions. The training server utilizes a Lenovo
10

16GM memory quad-core processor machine with 2.4GHz
frequency in each core. The server has two GPUs, which
are an integrated Intel HD Graphics 4000 GPU and a Nvidia
GeForce GTX 660M GPU. All users’ data are stored in
JSON format as shown in Fig. 9. The data uploading pro-
cedure has several steps discussed as following. In the be-
ginning, based on device ID, behavioral data is stored in
different branches in the JSON tree with distinct label, e.g.,
L9ed8NEiPN7pYN8XISM, as shown in Fig. 9 (a). The de-
vice ID and label are one-to-one correspondence relation-
ship. A monotonically increasing index is created to store
each data sample as shown in Fig. 9 (b). The index and
time stamp uniquely identify each data sample. For exam-
ple, in 9 (b) index “0” and time stamp “08-07-2018 12:21:3”
uniquely identify the data sample in the JSON tree. Behav-
ioral data sampled from various sensors is stored in differ-
ent branches, e.g., in the index “0” it stores address, id,
latitude, and another seven different types of behavioral
data. To bridge database server and training server, we im-
plemented a lightweight program using javascript that sig-
nificantly improves the data transmission speed.
(a) (b)
Figure 9: Database server. (a) Users are stored in different
branches of database. (b) Data is stored in JSON format.
7 Real Experiment
To evaluate the performance of BMap, we conducted a long-
term real test since April 2016. Spanning two years and eight
months, we tracked the usage of 13 different volunteers using
the proposed system. In the experiment, each device only
has one legitimate user, while another user is considered as a
illegitimate user. In addition, each illegitimate user requires
to guess password and mimic legitimate users’ behavior. To
this end, the devices’ passwords are randomly chosen with
length of 8 characters that contain both letters and numbers.
For each device, one of 13 volunteers was using it in a period
of time (longer than two weeks); and thus, each device stores
data from 12 illegitimate users and one legitimate user.
In the previous experiment, due to the limitation of the
dataset, we can only evaluate BMap on Shi scheme and
Multi-Sensor scheme. However, in the long-term real test,
we gathered rich usage information from all users. Besides
the features used in the synthetic experiments, we also col-
lected data of touch-related features, e.g., trajectory, press-
ing time, and corresponding accelerometer reading, which
makes the evaluation of BMap on Gait scheme [13] and
SilenSense scheme [5] possible. To this end, we imple-
mented Gait scheme and SilentSense scheme in our sys-
tem. Similar to the implementation of Shi scheme and Multi-
Sensor scheme, we use the recommended settings of Gait
scheme and SilentSense scheme from their original papers.
In addition, we applied k-fold cross-validation to choose the
best value of the parameters in each scheme, and to conduct
training and testing. The feature selection is strictly follows
the description of the original papers.
7.1 Authentication Accuracy
To evaluate the accuracy boost of BMap on different
schemes, we first evaluated the authentication accuracies of
different schemes using testing dataset. Using the same
setting, we then applied BMap to the schemes, and repeat
the evaluation on the same testing dataset. The test results
are shown in Fig. 10. As shown in the figure, for most
of the users, BMap-based schemes have higher authenti-
cation accuracy than the original schemes. We calculated
the average accuracy for original Shi scheme, Muti-Sensor
scheme, Gait scheme, and SilentSense scheme, which are
79.39%, 84.71%, 74.46%, and 73.56% correspondingly. We
also calculated the average accuracy for BMap based Shi
scheme, Multi-Sensor scheme, Gait scheme, and SilentSense
scheme, which are 88.79%, 94.68%, 81.61%, and 85.85%
correspondingly. For all four schemes, BMap boosts their
authentication significantly, especially for the Multi-Sensor
scheme and SilentSense scheme. The authentication accu-
racy improvement for Shi scheme, Muti-Sensor scheme, Gait
scheme, and SilentSense scheme are 9.4%, 9.97%, 7.15%,
and 12.29% correspondingly. Although none of illegitimate
user successfully guessed the correct passwords, they can
still mimic legitimate users’ behavior and pass the authen-
tication, which is one of biggest problem in today’s implicit
authentication schemes [47]. Especially for the Gait scheme
and SilentSense scheme, their corresponding mimicry at-
tacks is very effective. However, as shown in Fig. 10, BMap
can still reduce such attack and boosts the authentication ac-
curacies for these schemes.
In this test, for both original schemes and BMap-based
schemes, we stored the number of times of legitimate user
been locked by the device in 7250 attempts. To compare,
we also stored the number of times of illegitimate user been
locked by the device in 7250 attempts. The testing results
are shown in Table 2. Comparing the original scheme and
BMap-based scheme, we can see the number of time legit-
imate user been locked is reduced; and hence, the usability
of the system is increased. Similarly, the number of time il-
11

1 2 3 4 5 6 7 8 9 10111213
Participants
0
20
40
60
80
100
Accuracy (%)
Shi-BMap
Shi-IA
(a)
1 2 3 4 5 6 7 8 9 10111213
Participants
0
20
40
60
80
100
Accuracy (%)
Multi-sensor-BMap
Multi-sensor-IA
(b)
1 2 3 4 5 6 7 8 9 10111213
Participants
0
20
40
60
80
100
Accuracy (%)
Gait-BMap
Gait-IA
(c)
1 2 3 4 5 6 7 8 9 10111213
Participants
0
20
40
60
80
100
Accuracy (%)
SilentSense-BMap
SilentSense-IA
(d)
Figure 10: Accuracy improvement for both original schemes and BMap-based schemes. (a) Shi scheme. (b) Multi-Sensor
scheme. (c) Gait scheme. (d) SilentSense scheme.
legitimate user been locked is increased. The security of the
system is enhanced since illegitimate user will have larger
chance been blocked.
Table 2: The number of times users been locked
Scheme Original scheme BMap-based scheme
Legi.* locked Ille.* locked Legi.* locked Ille.* locked
Shi scheme 213 4863 179 6243
MultiSensor 187 5640 53 7015
Gait scheme 379 4310 205 5186
SilentSense 179 3973 174 5800
* Legi. denotes the legitimate user. Ille. denotes the illegitimate user.
7.2 Time Consumption
We evaluated the time consumption of BMap, and compared
it with time consumptions in training, data transmitting, data
initialization, and data exporting in the original systems. Ta-
ble 3 shows the time consumption for different schemes. The
columns denotes different stages of the schemes. As shown
in the table, the time consumption of BMap for different
schemes is very small compared to another operation of the
schemes, especially the training. The total time consump-
tion of the schemes after applied BMap is shown at the final
column of the table.
In addition, since implicit authentication utilizes a group
of data exported recently to identify users, e.g., 5000 sam-
ples in each group, the size of the group impacts the time
consumption a lot. Given different data exporting frequency,
the time increment of BMap is shown in Fig. 11 (a). Further-
more, among different group sizes, we calculated the average
time-consumption percentages of BMap in different scheme,
which are 0.9%, 0.0912%, 0.657%, and 1.037% for Shi
scheme, MultiSensor scheme, Gait scheme, and SilentSense
scheme correspondingly. Specifically, the time consump-
tions of BMap in Data Transmission, Initial Mapping, Privi-
lege Movement, and Bubble Expansion are shown in Fig. 11
(b).
5000 2500 1250 625
Group size (Samples)
0
0.5
1
1.5
2
Percentage (%)
Shi-BMap
Multi-Sensor-BMap
Gait-BMap
SilentSense-BMap
(a)
D. Trans. Init. Mapping P. Mov. B. Exp.
Stages
0
0.05
0.1
Time (sec)
Shi-BMap
Multi-Sensor-BMap
Gait-BMap
SilentSense-BMap
(b)
Figure 11: Time Consumption. (a) Time consumption per-
centage in different group sizes. (b) Time consumptions of
different stages.
Table 3: Time consumption for different schemes (sec)
BMap Training Trans.* Init.* Export Total
Shi scheme 0.046 0.524 0.96 1.57 1.03 4.13
MultiSensor 0.051 40.63 4.69 2.137 5.16 52.66
Gait scheme 0.127 14.28 0.95 2.917 1.03 19.30
SilentSense 0.140 3.291 1.03 1.918 1.06 7.43
* Trans. denotes the total data transmission time consumption in the system
except BMap. Init. denotes the time consumption of data initialization. In
addition, the data initialization contains data formatting and noise filtering.
7.3 Energy Consumption
Besides the time consumption, we also conducted sev-
eral experiments to measure the difference between original
schemes and BMap-based schemes in the aspect of energy
consumption. In the experiment, we measure the batter us-
age in the original schemes by calculating the average work-
12

ing hours of battery after fully charged. To compare, we also
measured the batter usage in the BMap-based schemes. The
details are shown in Fig. 12. The average working hours
for original schemes and BMap-based schemes almost the
same as shown in Fig. 12 (a). Specifically, we calculated the
battery working hours reduction by applying BMap, which is
less than 0.9% of the total working time. The average battery
consumptions in Data transmission, Initial Mapping, Privi-
lege Movement, and Bubble Expansion are shown in Fig. 12
(b).
5000 2500 1250 625
Group size (Samples)
0
20
40
Working Hours (hrs)
Original Schemes
BMap
(a)
Data Trans. Init. Mapping P. Mov. D. Exp.
Stages
0
0.5
1
1.5
Percentage (%)
Shi-BMap
Multi-Sensor-BMap
Gait-BMap
SilentSense-BMap
(b)
Figure 12: Battery Consumption. (a) Average battery
consumptions for both original schemes and BMap-based
schemes. (b) Average battery consumptions of different
stages.
7.4 Other Performance Measures
Top Obs Bot
Privilege levels
0
10
20
30
40
50
Percentage
(a)
0
1000
10 
20 
Number of tests
2000
30 
40 
3000
50 
Time window
60 
70 T
O 80 
Level
B
90 B
O 100
T
(b)
Figure 13: The proportion of behavior scores in each level.
(a) Average proportion. (b) Proportion in time windows 10
through 100.
We calculated the percentage of behavior scores that were
mapped to each privilege level in BMap, for the legitimate
user and illegitimate users. As shown in Fig. 13 (a), less than
0.4% of the behavior scores are mapped to the observation
levels, which indicates that BMap is fast and highly effective
in making the final decision.
We also calculated the behavior score distributions in each
privilege level for time windows 10 through 100 as shown
in Fig. 13 (b). The z-axis denotes the number of behavior
scores. The y-axis denotes the time windows. The x-axis de-
notes the privilege levels, where the left three levels that con-
tain top, observation, and bottom levels, are plotted from the
legitimate user’s behavior scores; similarly, the right three
levels are plotted from illegitimate users. For both users, the
number of scores which fall in the observation level is small,
less than 118 given total 27138 scores, which is similar to
the result in Fig. 13 (a).
8 Conclusion and Future Work
In this paper, we proposed BubbleMap (BMap) to enhance
the performance of implicit authentication systems. As a
framework seamlessly laying above various implicit authen-
tication schemes, BMap can significantly boost the perfor-
mance of original schemes. In BMap, we modeled the priv-
ilege changing process of users and bridged the privilege
control mechanism to implicit authentication. To this end,
we introduced Initial Mapping, Privilege Movement, and
Bubble Expansion techniques. In addition, we evaluated
BMap in large-scale simulation on state-of-the-art implicit
authentication schemes. We also implemented BMap and
performed a long-term test in two years and eight months.
The test results show BMap can increase the performance
of original schemes with small amount of energy consump-
tion. More specifically, in the real experiment, the aver-
age authentication accuracy of Shi scheme, Multi-sensor
scheme, Gait scheme, and SilentSense scheme are 79.39%,
84.71%, 74.46%, and 73.56% correspondingly; and the aver-
age authentication accuracy after applied BMap are 88.79%,
94.68%, 81.61%, and 85.85% correspondingly. The time
consumption increased by BMap is less than or equal to 1%
for all the four schemes. Similarly, the battery consumption
increased by BMap is also less than 0.9% of the total work-
ing time. In the future, to benefit the research community we
will open the system’s source code, parameter setting, and
dataset to public.
References
[1] Y. Yang, J. Sun, and L. Guo, “Personaia: A lightweight
implicit authentication system based on customized
user behavior selection,” IEEE Transactions on De-
pendable and Secure Computing, 2016.
[2] E. Shi, Y. Niu, M. Jakobsson, and R. Chow, “Implicit
authentication through learning user behavior,” in In-
formation Security, 2011.
[3] W.-H. Lee and R. B. Lee, “Multi-sensor authentication
to improve smartphone security,” in Conference on In-
formation Systems Security and Privacy, 2015.
[4] J. Sun, R. Zhang, J. Zhang, and Y. Zhang, “Touchin:
Sightless two-factor authentication on multi-touch mo-
bile devices,” in CNS, 2014 IEEE Conference on.
IEEE, 2014, pp. 436–444.
13

[5] C. Bo, L. Zhang, X.-Y. Li, Q. Huang, and Y. Wang,
“Silentsense: silent user identification via touch and
movement behavioral biometrics,” in Proceedings of
the 19th annual international conference on Mobile
computing & networking. ACM, 2013, pp. 187–190.
[6] T. Feng, J. Yang, Z. Yan, E. M. Tapia, and W. Shi,
“Tips: Context-aware implicit user identification us-
ing touch screen in uncontrolled environments,” in Pro-
ceedings of the 15th Workshop on Mobile Computing
Systems and Applications. ACM, 2014, p. 9.
[7] W. Shi, F. Yang, Y. Jiang, F. Yang, and Y. Xiong, “Sen-
guard: Passive user identification on smartphones us-
ing multiple sensors,” in Wireless and Mobile Comput-
ing, Networking and Communications (WiMob), 2011
IEEE 7th International Conference on. IEEE, 2011,
pp. 141–148.
[8] J. Gurary, Y. Zhu, N. Alnahash, and H. Fu, “Implicit
authentication for mobile devices using typing behav-
ior,” in International Conference on Human Aspects of
Information Security, Privacy, and Trust. Springer,
2016, pp. 25–36.
[9] M. Shahzad, A. X. Liu, and A. Samuel, “Secure un-
locking of mobile touch screen devices by simple ges-
tures: You can see it but you can not do it,” in Pro-
ceedings of the 19th annual international conference
on Mobile computing & networking. ACM, 2013, pp.
39–50.
[10] C. Castelluccia, M. Duermuth, M. Golla, and F. Deniz,
“Towards implicit visual memory-based authentica-
tion,” in Network and Distributed System Security Sym-
posium (NDSS), 2017.
[11] M. Tamviruzzaman, S. I. Ahamed, C. S. Hasan, and
C. O’brien, “epet: when cellular phone learns to recog-
nize its owner,” in Proceedings of the 2nd ACM work-
shop on Assurable and usable security configuration.
ACM, 2009, pp. 13–18.
[12] E. Hayashi, O. Riva, K. Strauss, A. Brush, and
S. Schechter, “Goldilocks and the two mobile devices:
going beyond all-or-nothing access to a device’s appli-
cations,” in Proceedings of the Eighth Symposium on
Usable Privacy and Security. ACM, 2012, p. 2.
[13] J. Frank, S. Mannor, and D. Precup, “Activity and
gait recognition with time-delay embeddings.” in AAAI,
2010.
[14] N. Ravi, N. Dandekar, P. Mysore, and M. L. Littman,
“Activity recognition from accelerometer data,” in
AAAI, vol. 5, 2005, pp. 1541–1546.
[15] N. L. Clarke and S. M. Furnell, “Authenticating mobile
phone users using keystroke analysis,” International
Journal of Information Security, vol. 6, no. 1, pp. 1–
14, 2007.
[16] E. Maiorana, P. Campisi, N. Gonz´ alez-Carballo, and
A. Neri, “Keystroke dynamics authentication for mo-
bile phones,” in Proceedings of the 2011 ACM Sympo-
sium on Applied Computing. ACM, 2011, pp. 21–26.
[17] A. Studer and A. Perrig, “Mobile user location-specific
encryption (mule): using your office as your pass-
word,” in Proceedings of the third ACM conference on
Wireless network security. ACM, 2010, pp. 151–162.
[18] A. De Luca, A. Hang, F. Brudy, C. Lindner, and
H. Hussmann, “Touch me once and i know it’s you!:
implicit authentication based on touch screen patterns,”
in Proceedings of the 2012 ACM annual conference on
Human Factors in Computing Systems. ACM, 2012,
pp. 987–996.
[19] H. Khan, A. Atwater, and U. Hengartner, “A compar-
ative evaluation of implicit authentication schemes,” in
International Workshop on Recent Advances in Intru-
sion Detection. Springer, 2014, pp. 255–275.
[20] Y. Yang and J. Sun, “Energy-efficient w-layer for
behavior-based implicit authentication on mobile de-
vices,” in INFOCOM 2017-IEEE Conference on Com-
puter Communications, IEEE. IEEE, 2017, pp. 1–9.
[21] R. S. Sandhu, “Lattice-based access control models,”
Computer, no. 11, pp. 9–19, 1993.
[22] D. F. Ferraiolo, R. Sandhu, S. Gavrila, D. R. Kuhn,
and R. Chandramouli, “Proposed nist standard for role-
based access control,” ACM Transactions on Informa-
tion and System Security (TISSEC), vol. 4, no. 3, pp.
224–274, 2001.
[23] S. Yi, P. Naldurg, and R. Kravets, “Security-aware ad
hoc routing for wireless networks,” in Proceedings of
the 2nd ACM international symposium on Mobile ad
hoc networking & computing. ACM, 2001, pp. 299–
302.
[24] E. Miluzzo, A. Varshavsky, S. Balakrishnan, and R. R.
Choudhury, “Tapprints: your finger taps have finger-
prints,” in Proceedings of the 10th international con-
ference on Mobile systems, applications, and services.
ACM, 2012, pp. 323–336.
[25] C. Giuffrida, K. Majdanik, M. Conti, and H. Bos, “I
sensed it was you: authenticating mobile users with
sensor-enhanced keystroke dynamics,” in Detection of
Intrusions and Malware, and Vulnerability Assessment.
Springer, 2014, pp. 92–111.
14

[26] M. Conti, I. Zachia-Zlatea, and B. Crispo, “Mind how
you answer me!: transparently authenticating the user
of a smartphone when answering or placing a call,” in
Proceedings of the 6th ACM Symposium on Informa-
tion, Computer and Communications Security. ACM,
2011, pp. 249–259.
[27] C. Bo, L. Zhang, T. Jung, J. Han, X.-Y. Li, and
Y. Wang, “Continuous user identification via touch
and movement behavioral biometrics,” in Performance
Computing and Communications Conference (IPCCC),
2014 IEEE International. IEEE, 2014, pp. 1–8.
[28] H. Gascon, S. Uellenbeck, C. Wolf, and K. Rieck,
“Continuous authentication on mobile devices by anal-
ysis of typing motion behavior.” in Sicherheit. Cite-
seer, 2014, pp. 1–12.
[29] L. Li, X. Zhao, and G. Xue, “Unobservable re-
authentication for smartphones.” in NDSS, 2013, pp.
1–16.
[30] H. Khan, A. Atwater, and U. Hengartner, “Itus: an im-
plicit authentication framework for android,” in Pro-
ceedings of the 20th annual international conference
on Mobile computing and networking. ACM, 2014,
pp. 507–518.
[31] M. K. Kate, M. J. Hake, M. S. Ahire, and M. H. Shelke,
“Authentication of smartphone users using behavioral
biometrics and opass technique,” International Jour-
nal, vol. 2, no. 1, 2017.
[32] Y. Yang, J. Sun, and P. Li, “Model retraining and dy-
namic privilege-based access control for implicit au-
thentication systems,” in IEEE International Confer-
ence on Mobile Ad Hoc and Sensor Systems (MASS).
ACM, 2015.
[33] G. Welch and G. Bishop, “An introduction to the
kalman filter,” 1995.
[34] M. Frank, R. Biedert, E.-D. Ma, I. Martinovic, and
D. Song, “Touchalytics: On the applicability of touch-
screen input as a behavioral biometric for continu-
ous authentication,” Information Forensics and Secu-
rity, IEEE Transactions on, vol. 8, no. 1, pp. 136–148,
2013.
[35] A. Alzubaidi and J. Kalita, “Authentication of smart-
phone users using behavioral biometrics,” IEEE Com-
munications Surveys & Tutorials, vol. 18, no. 3, pp.
1998–2026, 2016.
[36] J. Platt et al., “Probabilistic outputs for support vec-
tor machines and comparisons to regularized likelihood
methods,” Advances in large margin classifiers, vol. 10,
no. 3, pp. 61–74, 1999.
[37] D. W. Scott, “Kernel density estimators,” Multivariate
Density Estimation: Theory, Practice, and Visualiza-
tion, pp. 125–193, 2008.
[38] F. Measure, “Kernel density estimator.”
[39] C. M. Bishop, “Pattern recognition,” Machine Learn-
ing, vol. 128, pp. 1–58, 2006.
[40] R. E. Kalman, “A new approach to linear filtering
and prediction problems,” Transactions of the ASME–
Journal of Basic Engineering, vol. 82, no. Series D, pp.
35–45, 1960.
[41] M. Abramson and D. W. Aha, “User authentication
from web browsing behavior,” DTIC Document, Tech.
Rep. 12-121-4465, 2013.
[42] B. Draffin, J. Zhu, and J. Zhang, “Keysens: Passive
user authentication through micro-behavior modeling
of soft keyboard interaction,” in International Confer-
ence on Mobile Computing, Applications, and Services.
Springer, 2013, pp. 184–201.
[43] W.-H. Lee and R. B. Lee, “Implicit authentication for
smartphone security,” in International Conference on
Information Systems Security and Privacy. Springer,
2015, pp. 160–176.
[44] W. Wang, A. X. Liu, M. Shahzad, K. Ling, and S. Lu,
“Understanding and modeling of wifi signal based hu-
man activity recognition,” in Proceedings of the 21st
Annual International Conference on Mobile Comput-
ing and Networking. ACM, 2015, pp. 65–76.
[45] “Friends and family dataset - publications
and findings,” 2014. [Online]. Available:
http://realitycommons.media.mit.edu/friendsdataset3.html
[46] N. Aharony, W. Pan, C. Ip, I. Khayal, and A. Pentland,
“Social fmri: Investigating and shaping social mecha-
nisms in the real world,” Pervasive and Mobile Com-
puting, vol. 7, no. 6, pp. 643–659, 2011.
[47] H. Khan, U. Hengartner, and D. Vogel, “Targeted
mimicry attacks on touch input based implicit authen-
tication schemes,” in Proceedings of the 14th Annual
International Conference on Mobile Systems, Applica-
tions, and Services. ACM, 2016, pp. 387–398.
[48] M. Jakobsson, E. Shi, P. Golle, and R. Chow, “Implicit
authentication for mobile devices,” in Proceedings of
the 4th USENIX conference on Hot topics in security,
2009.
[49] L. Getoor and B. Taskar, Introduction to statistical re-
lational learning. MIT press Cambridge, 2007, vol. 1.
15

[50] S. M. Bellovin and M. Merritt, “Encrypted key ex-
change: Password-based protocols secure against dic-
tionary attacks,” in Research in Security and Privacy,
1992. Proceedings., 1992 IEEE Computer Society Sym-
posium on. IEEE, 1992, pp. 72–84.
[51] L. Gong, “Optimal authentication protocols resistant
to password guessing attacks,” in csfw. IEEE, 1995,
p. 24.
[52] N. A. Safa, R. Safavi-Naini, and S. F. Shahan-
dashti, “Privacy-preserving implicit authentication,” in
IFIP International Information Security Conference.
Springer, 2014, pp. 471–484.
[53] A. Aziz and W. Diffie, “Privacy and authentication for
wireless local area networks,” IEEE Personal Commu-
nications, vol. 1, no. 1, pp. 25–31, 1994.
16

